Shot noise in HTc superconductor quantum point contact system

We study the electrical transport properties of a quantum point contact between a lead and a Hight Tc superconductor. For this, we use the Hamiltonian approach and non-equilibrium Green functions of the system. The electrical current and the shot noise are calculated with this formalism. We consider $d_{x^2-y^2}$, $d_{xy}$, $d_{x^2-y^2}+is$ and $d_{xy}+is$ symmetries for the pair potential. Also we explore the $s_{+-}$ and $s_{++}$ symmetries describing the behavior of the ferropnictides superconductors. We found that for $d_{xy}$ symmetry there is not a zero bias conductance peak and for $d+is$ symmetries there is a displacement of the transport properties. From shot noise and current, the Fano factor is calculated and we found that it takes values of effective charge between $e$ and $2e$, this is explained by the diffraction of quasiparticles in the contact. For the $s_{+-}$ and $s_{++}$ symmetries the results show that the electrical current and the shot noise depend on the mixing coefficient, furthermore the effective electric charge can take values between 0 and $2e$, in contrast with the results obtained for $s$ wave superconductors.

==> elsart4.txt <==
elsart4.cls is a documentclass for authors of Elsevier Science
journals who wish to prepare their 
articles with LaTeX2e. It provides
a two-column layout according to Elsevier Science's standard style
4. 
It should be invoked as:

\documentclass{elsart4}

The package elsart.cls should also be available on 
your machine. It
will automatically be loaded.

elsart4.cls is a modification of the layout of elsart.cls, 
the
preprint document class of Elsevier Science. Files should be marked up
according to the instructions 
or elsart.cls. See the guidelines and
template file for elsart on Elsevier Science's web site,

www.elsevier.com/locate/latex; see also the other documentation for
authors on the same web page.


